Getting to know the Stellar Clusters in NGC 1569: Bayesian inference of stellar cluster properties in a dwarf starburst galaxy

We present a Bayesian analysis of star clusters in the dwarf starburst galaxy NGC 1569 based on high-resolution Hubble Space Telescope imaging combined with integral-field spectroscopy from the Keck Cosmic Web Imager, obtained as part of the DUVET survey. For each cluster identified, we infer posterior probability distributions for mass and age using a forward modelling method that properly accounts for uncertainties due to stochastic sampling of the IMF. We investigate how the inferred properties depend on photometric coverage by repeating the analysis with different filter combinations, including mock extensions to the ultraviolet and near-infrared that emulate the addition of HST UV bands and James Webb Space Telescope imaging. We find that, while inclusion of these wavelength regimes further breaks age and mass degeneracies, the currently available data yields reasonably strong constraints on cluster parameters. We compare inferred cluster properties to the conditions of the local interstellar medium, and find evidence for multiple interesting correlations. The truncation mass of the cluster mass function varies with galactocentric distance, particularly moving off the disk, consistent with a dependence on the density of the interstellar medium. Cluster mass positively correlates with metallicity, suggesting that massive clusters preferentially form in pre-enriched gas, and the ionisation state of the gas, reflecting the increased prevalence of high-mass stars in high-mass clusters. These results demonstrate the power of Bayesian, initial mass function-aware modelling for resolving cluster populations in nearby starburst dwarfs and provide new insight into how cluster formation and feedback respond to local galactic conditions.

==> Template/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
